Search for new phenomena in high-mass diphoton final states using 37 fb$^{-1}$ of proton-proton collisions collected at $\sqrt{s}=13$ TeV with the ATLAS detector

Searches for new phenomena in high-mass diphoton final states with the ATLAS experiment at the LHC are presented. The analysis is based on $pp$ collision data corresponding to an integrated luminosity of 36.7 fb$^{-1}$ at a centre-of-mass energy $\sqrt{s}=13$ TeV recorded in 2015 and 2016. Searches are performed for resonances with spin 0, as predicted by theories with an extended Higgs sector, and for resonances with spin 2, using a warped extra-dimension model as a benchmark model, as well as for non-resonant signals, assuming a large extra-dimension scenario. No significant deviation from the Standard Model is observed. Upper limits are placed on the production cross section times branching ratio to two photons as a function of the resonance mass. In addition, lower limits are set on the ultraviolet cutoff scale in the large extra-dimensions model.

==> Metadata.txt <==
Title: Search for new phenomena in high-mass diphoton final states using 37 fb$^{-1}$ of proton--proton collisions collected at $\sqrt{s}=13$ TeV with the ATLAS detector

Abstract: Searches for new phenomena in high-mass diphoton final states with the ATLAS experiment at the LHC are presented. The analysis is based on $pp$ collision data corresponding to an integrated luminosity of 36.7 fb$^{-1}$ at a centre-of-mass energy $\sqrt{s}=13$ TeV recorded in 2015 and 2016. Searches are performed for resonances with spin 0, as predicted by theories with an extended Higgs sector, and for resonances with spin 2, using a warped extra-dimension model as a benchmark model, as well as for non-resonant signals, assuming a large extra-dimension scenario.
No significant deviation from the Standard Model is observed. Upper limits are placed on the production cross section times branching ratio to two photons as a function of the resonance mass. In addition, lower limits are set on the ultraviolet cutoff scale in the large extra-dimensions model.


Comments: 34 pages in total, author list starting page 18, 4 figures, 3 tables, submitted to Phys. Lett. B, All figures including auxiliary figures are available at  http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/HIGG-2016-17/

PreprintIdNumber: CERN-EP-2017-132

Keywords: CERN LHC ATLAS photon

